Benchmarking High Bandwidth Memory on FPGAs

FPGAs are starting to be enhanced with High Bandwidth Memory (HBM) as a way to reduce the memory bandwidth bottleneck encountered in some applications and to give the FPGA more capacity to deal with application state. However, the performance characteristics of HBM are still not well specified, especially in the context of FPGAs. In this paper, we bridge the gap between nominal specifications and actual performance by benchmarkingHBM on a state-of-the-art FPGA, i.e., a Xilinx Alveo U280 featuring a two-stack HBM subsystem. To this end, we propose Shuhai, a benchmarking tool that allows us to demystify all the underlying details of HBM on an FPGA. FPGA-based benchmarking should also provide a more accurate picture of HBM than doing so on CPUs/GPUs, since CPUs/GPUs are noisier systems due to their complex control logic and cache hierarchy. Since the memory itself is complex, leveraging custom hardware logic to benchmark inside an FPGA provides more details as well as accurate and deterministic measurements. We observe that 1) HBM is able to provide up to 425GB/s memory bandwidth, and 2) how HBM is used has a significant impact on performance, which in turn demonstrates the importance of unveiling the performance characteristics of HBM so as to select the best approach. As a yardstick, we also applyShuhaito DDR4to show the differences between HBM and DDR4.Shuhai can be easily generalized to other FPGA boards or other generations of memory, e.g., HBM3, and DDR3. We will makeShuhaiopen-source, benefiting the community

==> data/address_mapping.txt <==
32 is burst size then stride length
RBC
32
6.6666
6.63549
6.62246
6.59018
4.79866
2.42405
1.2139
0.607912
0.607157
0.607948
0.607193
0.607197

64
6.03934
6.74329
6.82647
7.03871
7.54798
4.83194
2.42375
1.21287
1.21437
1.21287
1.21437
1.21391

128
5.51343
6.69504
6.74457
6.82707
7.056
7.54779
4.81973
2.41965
2.42269
2.41979
2.42281
2.42002

256
5.27982
5.51347
6.69539
6.74371
6.84734
7.0888
7.04486
3.54461
3.54457
3.54458
3.54458
3.54457

RCB
memBurstSize:  32
workGroupSize: 268435456
6.72021
6.72847
5.47649
4.63773
3.54492
2.42227
1.2129
0.607917
0.607193
0.607948
0.607188
0.607917

memBurstSize:  64
workGroupSize: 268435456
8.39917
8.37531
6.07591
5.60094
4.83092
3.78508
2.40686
1.21432
1.21317
1.21438
1.21317
1.21316

memBurstSize:  128
workGroupSize: 268435456
6.59715
7.53804
6.44755
6.25799
5.9079
5.30401
4.39786
2.42263
2.42562
2.42552
2.42252
2.42559

memBurstSize:  256
workGroupSize: 268435456
6.93134
6.58904
7.53961
7.47509
7.35148
7.10447
6.76759
4.8079
4.79979
4.8082
4.79984
4.79983

BRC
32
3.54375
2.41916
1.21434
0.607737
0.607511
0.607762
0.607819
0.60836
0.609127
0.610243
0.613042
0.618933

64
4.1818
3.54451
2.42292
1.21369
1.21399
1.21405
1.21427
1.21482
1.21589
1.21832
1.22326
1.23317

128
4.58291
4.63827
3.5447
2.42106
2.42179
2.42189
2.42195
2.42274
2.42418
2.42726
2.43218
2.4465

256
4.81343
4.58295
4.6385
3.54492
3.54512
3.54552
3.54631
3.54806
3.55141
3.55624
3.56945
3.58454

BRGCG
32
6.67987
6.67625
4.7984
2.42293
1.21399
0.607946
0.607715
0.607598
0.608017
0.608199
0.608878
0.610215

64
13.2531
13.1927
9.1723
4.83827
2.42365
1.21367
1.21383
1.21403
1.21435
1.21498
1.21593
1.21817

128
11.8762
13.2555
13.1915
9.18795
4.71341
2.42166
2.42149
2.42265
2.42275
2.42325
2.42596
2.429

256
10.9222
11.8679
13.2583
13.2325
9.16292
4.61805
4.61517
4.61799
4.61813
4.61943
4.6217
4.61526

default
32
6.67742
6.66244
6.63668
6.59495
4.45336
2.42299
1.22368
0.607981
0.607221
0.607196
0.60795
0.607934

64
12.918
13.2086
13.1255
13.1176
6.59561
4.80428
2.4225
1.21329
1.21445
1.21445
1.21329
1.21428

128
13.2653
13.2548
13.202
13.1888
13.1814
8.86031
4.81418
2.42415
2.41956
2.42411
2.41939
2.41964

256
12.4164
13.2643
13.2401
13.2574
13.1898
13.168
6.73198
4.6247
4.61297
4.61292
4.62496
4.61807


//****************************************************************************************************************************
default

memBurstSize:  32
workGroupSize: 512
6.65364
6.64955
6.64955
6.65364
6.65364
6.65364
6.65364
6.64955
6.64955
6.65367
6.65361
6.64958

memBurstSize:  32
workGroupSize: 1024
6.65364
6.65364
6.65364
6.65087
6.65081
6.65367
6.65361
6.65367
6.65361
6.65364
6.65364
6.65367

memBurstSize:  32
workGroupSize: 2048
6.65364
6.65364
6.65364
6.65354
6.65348
6.65364
6.65364
6.65364
6.65364
6.65367
6.65361
6.65367

memBurstSize:  32
workGroupSize: 4096
6.63891
6.65367
6.65361
6.64958
6.64952
6.65256
6.65256
6.65364
6.65364
6.64958
6.64952
6.65367

memBurstSize:  32
workGroupSize: 8192
6.64286
6.62669
6.59706
6.6533
6.65324
6.65364
6.65364
6.65367
6.65361
6.65367
6.65361
6.65367

memBurstSize:  32
workGroupSize: 16384
6.73842
6.74164
6.73861
6.72448
6.73369
6.7393
6.74138
6.64958
6.64952
6.65367
6.65361
6.64958

memBurstSize:  64
workGroupSize: 512
13.2838
13.292
13.2845
13.2838
13.2761
13.2845
13.292
13.292
13.2844
13.2875
13.2798
13.2918

memBurstSize:  64
workGroupSize: 1024
13.2845
13.2838
13.2761
13.2921
13.2844
13.2762
13.292
13.2838
13.276
13.2921
13.2844
13.2835

memBurstSize:  64
workGroupSize: 2048
13.2838
13.2921
13.2844
13.2838
13.2761
13.2845
13.292
13.292
13.2844
13.2921
13.2844
13.2916

memBurstSize:  64
workGroupSize: 4096
13.253
13.1851
13.2792
13.253
13.2527
13.2762
13.2838
13.2838
13.276
13.2838
13.2761
13.2835

memBurstSize:  64
workGroupSize: 8192
13.2525
13.1857
13.1837
9.72579
13.189
13.2523
13.2838
13.2838
13.276
13.2838
13.2761
13.2835

memBurstSize:  64
workGroupSize: 16384
13.227
13.2002
13.1221
13.0938
6.63815
13.1343
13.2605
13.292
13.2844
13.2838
13.2761
13.2892

memBurstSize:  128
workGroupSize: 512
13.2861
13.29
13.2823
13.29
13.2823
13.2824
13.2941
13.2899
13.2823
13.2899
13.2781
13.2898

memBurstSize:  128
workGroupSize: 1024
13.2861
13.2941
13.2824
13.29
13.2823
13.2781
13.2898
13.2899
13.2823
13.29
13.2823
13.2897

memBurstSize:  128
workGroupSize: 2048
10.764
13.29
13.2823
13.29
13.2823
13.2824
13.2899
13.2899
13.2823
13.29
13.2823
13.2895

memBurstSize:  128
workGroupSize: 4096
13.2654
13.2552
13.1926
13.2896
13.2736
13.2824
13.2899
13.2899
13.2823
13.29
13.2823
13.2897

memBurstSize:  128
workGroupSize: 8192
13.2591
13.2555
13.2107
13.1909
9.64937
13.2694
13.2899
13.29
13.2823
13.29
13.2823
13.2939

memBurstSize:  128
workGroupSize: 16384
13.2584
13.2571
13.1948
13.1696
13.1739
9.68635
13.2938
13.2899
13.2823
13.2913
13.2796
13.2898

memBurstSize:  256
workGroupSize: 512
13.2891
13.291
13.2834
13.2909
13.2834
13.2834
13.2909
13.2909
13.2813
13.291
13.2834
13.2907

memBurstSize:  256
workGroupSize: 1024
13.2891
13.291
13.2834
13.291
13.2834
13.2834
13.2909
13.2909
13.2833
13.291
13.2834
13.2909

memBurstSize:  256
workGroupSize: 2048
10.8362
10.7645
13.2898
13.293
13.2834
13.2834
13.2909
13.2909
13.2833
13.291
13.2834
13.2908

memBurstSize:  256
workGroupSize: 4096
11.9024
13.2849
13.2583
13.2562
13.2783
13.2834
13.2909
13.2909
13.2833
13.293
13.2834
13.2908

memBurstSize:  256
workGroupSize: 8192
11.9027
13.2775
13.2586
13.1948
13.194
13.2805
13.2909
13.2909
13.2833
13.291
13.2834
13.2909

memBurstSize:  256
workGroupSize: 16384
12.4307
13.2662
13.2426
13.2576
13.19
13.1919
13.2927
13.2909
13.2833
13.293
13.2834
13.2908


//****************************************************************************************************************************
RCB

memBurstSize:  32
workGroupSize: 512
6.7452
6.74173
6.64964
6.65192
6.65185
6.65081
6.65075
6.65376
6.6537
6.64967
6.64961
6.6501

memBurstSize:  32
workGroupSize: 1024
6.7417
6.74173
6.65367
6.64967
6.64961
6.64967
6.64961
6.64967
6.64961
6.65373
6.65373
6.65376

memBurstSize:  32
workGroupSize: 2048
6.7452
6.74524
6.65367
6.65373
6.65373
6.65373
6.65373
6.65373
6.65373
6.65376
6.6537
6.65376

memBurstSize:  32
workGroupSize: 4096
6.73621
6.74524
6.65367
6.65373
6.65373
6.65373
6.65373
6.65373
6.65373
6.65376
6.6537
6.65376

memBurstSize:  32
workGroupSize: 8192
6.74009
6.74173
6.64958
6.65373
6.65373
6.65373
6.65373
6.65373
6.65373
6.64967
6.64961
6.65311

memBurstSize:  32
workGroupSize: 16384
6.73605
6.74524
6.65367
6.65376
6.6537
6.65376
6.6537
6.65376
6.6537
6.65376
6.6537
6.65376

memBurstSize:  32
workGroupSize: 32768
6.7199
6.72643
5.47912
4.63947
3.54457
2.42269
1.21284
0.607977
6.65318
6.64964
6.64964
6.65127

memBurstSize:  32
workGroupSize: 65536
6.71949
6.72652
5.47785
4.63782
3.54476
2.42236
1.21287
0.60721
0.608004
6.65373
6.65373
6.65376

memBurstSize:  32
workGroupSize: 131072
6.72059
6.72847
5.47545
4.63779
3.54373
2.4191
1.21427
0.607938
0.607184
0.607913
6.64906
6.64967

memBurstSize:  32
workGroupSize: 262144
6.72096
6.72872
5.47716
4.63776
3.54373
2.42236
1.21275
0.607918
0.607162
0.607193
0.607929
6.64967

memBurstSize:  32
workGroupSize: 524288
6.72037
6.72853
5.47656
4.63746
3.54359
2.42245
1.21275
0.607918
0.607157
0.607193
0.607912
0.607929

memBurstSize:  32
workGroupSize: 1048576
6.72005
6.72812
5.47872
4.63785
3.54485
2.42285
1.2129
0.607923
0.607193
0.607193
0.607954
0.607193

memBurstSize:  32
workGroupSize: 2097152
6.72125
6.72627
5.47768
4.6377
3.54496
2.42245
1.21287
0.607918
0.607204
0.607193
0.607948
0.607193

memBurstSize:  32
workGroupSize: 4194304
6.71993
6.7285
5.47947
4.63983
3.54482
2.41959
1.21439
0.60721
0.607965
0.607933
0.607178
0.607948

memBurstSize:  32
workGroupSize: 8388608
6.72059
6.72624
5.47781
4.63749
3.54359
2.42236
1.21275
0.60718
0.607934
0.607918
0.607193
0.607193

memBurstSize:  32
workGroupSize: 16777216
6.72084
6.7291
5.47591
4.63785
3.54367
2.42236
1.21275
0.607174
0.607934
0.607918
0.607157
0.607163

memBurstSize:  64
workGroupSize: 512
8.84722
8.85677
6.65261
6.65445
6.65442
6.6539
6.65387
6.65467
6.65467
6.65264
6.65261
6.65354

memBurstSize:  64
workGroupSize: 1024
8.84339
8.86045
6.65261
6.65264
6.65261
6.65264
6.65261
6.65264
6.65261
6.65264
6.65261
6.65264

memBurstSize:  64
workGroupSize: 2048
8.84708
8.86045
6.65464
6.65468
6.65465
6.65468
6.65465
6.65468
6.65465
6.65468
6.65465
6.65468

memBurstSize:  64
workGroupSize: 4096
8.48769
8.86045
6.65465
6.65467
6.65467
6.65467
6.65467
6.65262
6.65262
6.65467
6.65467
6.65468

memBurstSize:  64
workGroupSize: 8192
8.48884
8.85677
6.65261
6.65262
6.65262
6.65262
6.65262
6.65351
6.65351
6.65262
6.65262
6.65264

memBurstSize:  64
workGroupSize: 16384
8.48701
8.85677
6.65261
6.65333
6.65333
6.65247
6.65247
6.65467
6.65467
6.65262
6.65262
6.65264

memBurstSize:  64
workGroupSize: 32768
8.40272
8.3783
6.07596
5.60074
4.83196
3.78576
2.40744
1.21347
6.65465
6.65467
6.65467
6.65468

memBurstSize:  64
workGroupSize: 65536
8.3988
8.37501
6.07819
5.60058
4.83093
3.78472
2.40668
1.21316
1.21433
6.65264
6.65261
6.65264

memBurstSize:  64
workGroupSize: 131072
8.40047
8.37562
6.07662
5.60088
4.83082
3.78471
2.40668
1.21432
1.21317
1.21434
6.65262
6.65264

memBurstSize:  64
workGroupSize: 262144
8.40226
8.37519
6.07628
5.60084
4.83081
3.78517
2.4069
1.21319
1.21434
1.21317
1.21434
6.65264

memBurstSize:  64
workGroupSize: 524288
8.40182
8.3776
6.07608
5.6007
4.83182
3.78587
2.40724
1.21438
1.21323
1.21437
1.21322
1.21325

memBurstSize:  64
workGroupSize: 1048576
8.40265
8.37501
6.07595
5.60081
4.83071
3.78507
2.40686
1.2132
1.21435
1.21432
1.21316
1.21316

memBurstSize:  64
workGroupSize: 2097152
8.39976
8.37509
6.076
5.60085
4.83084
3.78472
2.40675
1.21316
1.21432
1.21432
1.21316
1.21316

memBurstSize:  64
workGroupSize: 4194304
8.40214
8.37872
6.076
5.60065
4.83166
3.78541
2.40715
1.21438
1.21322
1.21323
1.21438
1.21438

memBurstSize:  64
workGroupSize: 8388608
8.40331
8.37523
6.07791
5.60084
4.83078
3.78517
2.40693
1.21438
1.21317
1.21316
1.21438
1.21316

memBurstSize:  64
workGroupSize: 16777216
8.40299
8.37528
6.07421
5.60227
4.83184
3.7855
2.40715
1.21323
1.21438
1.21316
1.21431
1.21437

memBurstSize:  128
workGroupSize: 512
6.60467
7.59196
6.6539
6.65412
6.65411
6.65412
6.65411
6.65411
6.65411
6.65409
6.65409
6.65411

memBurstSize:  128
workGroupSize: 1024
6.60467
7.59222
6.6541
6.65411
6.65411
6.65411
6.65411
6.65412
6.65411
6.65411
6.65411
6.65411

memBurstSize:  128
workGroupSize: 2048
6.59715
7.59086
6.65308
6.65372
6.65371
6.65344
6.65343
6.65411
6.65411
6.6531
6.65308
6.65327

memBurstSize:  128
workGroupSize: 4096
6.59715
7.59085
6.65308
6.65387
6.65386
6.6536
6.65358
6.65411
6.65411
6.65309
6.65309
6.65342

memBurstSize:  128
workGroupSize: 8192
6.59715
7.59088
6.65306
6.65377
6.65375
6.65349
6.65348
6.65411
6.65411
6.6531
6.65308
6.65331

memBurstSize:  128
workGroupSize: 16384
6.60467
7.59221
6.6541
6.65412
6.65411
6.65412
6.65411
6.65411
6.65411
6.65411
6.65411
6.65411

memBurstSize:  128
workGroupSize: 32768
6.60467
7.53915
6.4475
6.25786
5.90791
5.29471
4.39786
2.42566
6.65411
6.65412
6.65411
6.65411

memBurstSize:  128
workGroupSize: 65536
6.60577
7.53792
6.44742
6.25734
5.90739
5.30354
4.39754
2.42265
2.42566
6.65309
6.65309
6.65304

memBurstSize:  128
workGroupSize: 131072
6.59715
7.53774
6.44781
6.25771
5.90772
5.30381
4.39772
2.42564
2.42263
2.42565
6.65308
6.65351

memBurstSize:  128
workGroupSize: 262144
6.60467
7.53942
6.44758
6.25706
5.90695
5.30343
4.3979
2.42563
2.42252
2.42562
2.42566
6.65411

memBurstSize:  128
workGroupSize: 524288
6.59604
7.5395
6.4479
6.25784
5.90703
5.29467
4.3979
2.42254
2.42564
2.42564
2.4225
2.42568

memBurstSize:  128
workGroupSize: 1048576
6.59604
7.53796
6.44755
6.25693
5.90698
5.29472
4.39743
2.42562
2.42252
2.42252
2.42564
2.42562

memBurstSize:  128
workGroupSize: 2097152
6.59604
7.53924
6.44772
6.25693
5.907
5.29468
4.39785
2.42251
2.42562
2.42564
2.42252
2.42563

memBurstSize:  128
workGroupSize: 4194304
6.60467
7.539
6.44898
6.25783
5.90763
5.30406
4.39788
2.42263
2.42562
2.42564
2.42266
2.42267

memBurstSize:  128
workGroupSize: 8388608
6.60577
7.53805
6.44738
6.25777
5.90778
5.30386
4.39775
2.42266
2.42564
2.4225
2.42548
2.42555

memBurstSize:  128
workGroupSize: 16777216
6.59604
7.53911
6.44781
6.25709
5.90684
5.30347
4.39784
2.42564
2.4225
2.42562
2.42252
2.42564

memBurstSize:  256
workGroupSize: 512
7.04563
6.59684
7.59186
7.59457
7.59456
7.59444
7.59444
7.59456
7.59456
7.59389
7.59388
7.59436

memBurstSize:  256
workGroupSize: 1024
7.04503
6.60493
7.59186
7.59456
7.59456
7.59456
7.59456
7.59389
7.59388
7.59457
7.59456
7.59459

memBurstSize:  256
workGroupSize: 2048
7.04502
6.59686
7.59254
7.59456
7.59455
7.59456
7.59456
7.59456
7.59456
7.59457
7.59456
7.59459

memBurstSize:  256
workGroupSize: 4096
6.9314
6.60548
7.59253
7.59457
7.59456
7.59456
7.59455
7.59456
7.59455
7.59456
7.59456
7.59459

memBurstSize:  256
workGroupSize: 8192
6.93138
6.60548
7.59254
7.59456
7.59456
7.59456
7.59456
7.59456
7.59456
7.59457
7.59456
7.5946

memBurstSize:  256
workGroupSize: 16384
6.90146
6.59686
7.59186
7.59389
7.59388
7.59389
7.59389
7.59389
7.59389
7.5939
7.59389
7.59392

memBurstSize:  256
workGroupSize: 32768
6.91882
6.58908
7.54031
7.47517
7.35179
7.10434
6.76752
4.80824
7.59186
7.59457
7.59456
7.5946

memBurstSize:  256
workGroupSize: 65536
6.92653
6.58993
7.54019
7.47516
7.35226
7.08957
6.78473
4.80008
4.80824
7.59453
7.59453
7.5946

memBurstSize:  256
workGroupSize: 131072
6.92941
6.58848
7.53964
7.47518
7.35223
7.1049
6.76815
4.8001
4.80821
4.80794
7.5918
7.59457

memBurstSize:  256
workGroupSize: 262144
6.92962
6.59003
7.54032
7.47528
7.35161
7.10445
6.76753
4.80823
4.79982
4.80012
4.80826
7.5946

memBurstSize:  256
workGroupSize: 524288
6.9314
6.59005
7.54029
7.47511
7.35169
7.10434
6.76747
4.8082
4.80009
4.8001
4.80821
4.80824

memBurstSize:  256
workGroupSize: 1048576
6.93148
6.58907
7.54033
7.47521
7.35137
7.10428
6.76751
4.80819
4.80012
4.8082
4.8001
4.8082

memBurstSize:  256
workGroupSize: 2097152
6.93144
6.59001
7.53965
7.47515
7.35147
7.10431
6.76742
4.80818
4.79979
4.8082
4.7998
4.79983

memBurstSize:  256
workGroupSize: 4194304
6.93138
6.59004
7.54034
7.47512
7.35255
7.10428
6.76752
4.8082
4.80009
4.8082
4.80009
4.80008

memBurstSize:  256
workGroupSize: 8388608
6.93151
6.58906
7.5404
7.47522
7.35181
7.10444
6.76755
4.80009
4.8082
4.80011
4.8082
4.80821

memBurstSize:  256
workGroupSize: 16777216
6.93153
6.58907
7.53968
7.47519
7.35156
7.08903
6.78411
4.8082
4.79981
4.8082
4.79981
4.80821

//****************************************************************************************************************************
default
memBurstSize:  32
workGroupSize: 512
6.65228
6.64958
6.64952
6.64958
6.64952
6.64958
6.64952
6.65056
6.6505
6.64958
6.64952
6.64958

memBurstSize:  32
workGroupSize: 1024
6.65364
6.65367
6.65361
6.65367
6.65361
6.65173
6.65173
6.65367
6.65361
6.64955
6.64955
6.65364

memBurstSize:  32
workGroupSize: 2048
6.65364
6.65259
6.65259
6.65364
6.65364
6.64955
6.64955
6.65364
6.65364
6.64958
6.64952
6.65367

memBurstSize:  32
workGroupSize: 4096
6.64308
6.65364
6.65364
6.65364
6.65364
6.65364
6.65364
6.65364
6.65364
6.65235
6.65228
6.65367

memBurstSize:  32
workGroupSize: 8192
6.6391
6.62684
6.62663
6.65367
6.65361
6.65367
6.65361
6.65364
6.65364
6.65367
6.65361
6.65367

memBurstSize:  32
workGroupSize: 16384
6.7423
6.74514
6.74498
6.74492
6.74293
6.74236
6.74498
6.65364
6.65364
6.6513
6.6513
6.65367

memBurstSize:  32
workGroupSize: 32768
6.6773
6.66124
6.29566
5.73977
5.62397
5.33822
5.73918
5.24676
6.65327
6.65364
6.65364
6.65367

memBurstSize:  32
workGroupSize: 65536
6.6764
6.66133
6.63637
6.57198
5.43056
4.54229
3.36483
3.79567
5.26776
6.65367
6.65361
6.65367

memBurstSize:  32
workGroupSize: 131072
6.67708
6.66041
6.63252
6.59329
4.46458
3.57108
2.87062
1.92304
3.59639
5.3957
6.65361
6.65367

memBurstSize:  32
workGroupSize: 262144
6.67306
6.66426
6.63793
6.58701
4.46809
2.41213
2.10517
1.54689
1.92353
3.50268
5.36889
6.65367

memBurstSize:  32
workGroupSize: 524288
6.67739
6.66256
6.63426
6.58933
4.45601
2.42295
1.22344
1.03444
1.54901
1.91407
3.93135
5.40167

memBurstSize:  32
workGroupSize: 1048576
6.67622
6.66534
6.63264
6.59341
4.45327
2.42261
1.22405
0.607981
1.03569
1.55192
1.91277
3.9271

memBurstSize:  32
workGroupSize: 2097152
6.67387
6.66383
6.63212
6.58912
4.45968
2.42277
1.22413
0.608004
0.607254
1.03572
1.55293
1.91652

memBurstSize:  32
workGroupSize: 4194304
6.67455
6.66429
6.6309
6.58557
4.46365
2.42293
1.22422
0.607945
0.607207
0.607945
1.03177
1.55265

memBurstSize:  32
workGroupSize: 8388608
6.67334
6.65982
6.63344
6.58346
4.46055
2.42419
1.22404
0.607951
0.607231
0.607987
0.607226
1.03309

memBurstSize:  32
workGroupSize: 16777216
6.67346
6.66121
6.63215
6.58469
4.4556
2.42483
1.22406
0.607951
0.60719
0.607226
0.60795
0.607234

memBurstSize:  64
workGroupSize: 512
13.2838
13.2838
13.2761
13.2838
13.2761
13.2838
13.2761
13.2838
13.276
13.2762
13.292
13.2835

memBurstSize:  64
workGroupSize: 1024
13.292
13.2838
13.2761
13.2838
13.2761
13.2838
13.2761
13.2888
13.2811
13.2762
13.2838
13.2851

memBurstSize:  64
workGroupSize: 2048
13.292
13.2921
13.2844
13.2921
13.2844
13.2921
13.2844
13.292
13.2844
13.28
13.2875
13.2917

memBurstSize:  64
workGroupSize: 4096
13.2056
13.1855
13.2794
13.253
13.2527
13.2838
13.2761
13.2838
13.276
13.2762
13.2838
13.2836

memBurstSize:  64
workGroupSize: 8192
13.2528
13.2292
13.1526
9.72181
13.1802
13.2603
13.2844
13.2838
13.276
13.2845
13.292
13.2831

memBurstSize:  64
workGroupSize: 16384
13.2261
13.2096
13.1261
13.0938
6.63815
13.142
13.269
13.292
13.2844
13.2759
13.2835
13.2916

memBurstSize:  64
workGroupSize: 32768
12.9605
13.1377
13.1352
13.092
7.14949
10.0383
8.50358
10.9109
13.2844
13.2762
13.2838
13.2918

memBurstSize:  64
workGroupSize: 65536
12.9544
13.2065
13.1241
13.0743
8.14473
8.7608
7.2528
8.70969
10.9112
13.2825
13.29
13.2918

memBurstSize:  64
workGroupSize: 131072
12.9346
13.1305
13.1269
13.1226
6.60344
6.7777
6.17181
4.5246
8.61301
10.8268
13.2764
13.2831

memBurstSize:  64
workGroupSize: 262144
12.957
13.1208
13.1226
13.1174
6.60314
4.80083
4.13795
3.54363
4.65706
8.71367
10.911
13.2832

memBurstSize:  64
workGroupSize: 524288
12.9428
13.1252
13.1529
13.1169
6.60291
4.8031
2.42254
2.14578
3.54008
4.52056
8.65663
10.9278

memBurstSize:  64
workGroupSize: 1048576
12.9258
13.1331
13.1556
13.118
6.59579
4.8031
2.4257
1.2145
2.18466
3.54062
4.49067
8.69849

memBurstSize:  64
workGroupSize: 2097152
12.9202
13.15
13.1527
13.1186
6.59593
4.80308
2.42566
1.21328
1.21445
2.14654
3.53807
4.52323

memBurstSize:  64
workGroupSize: 4194304
12.9216
13.1363
13.1228
13.1182
6.60334
4.80304
2.42537
1.21323
1.21439
1.21322
2.1846
3.53837

memBurstSize:  64
workGroupSize: 8388608
12.9278
13.1192
13.1689
13.1182
6.60554
4.80428
2.42567
1.21328
1.21445
1.21445
1.21329
2.18387

memBurstSize:  64
workGroupSize: 16777216
12.9201
13.1238
13.165
13.1185
6.60554
4.80428
2.42563
1.21328
1.21445
1.21438
1.21322
1.21428

memBurstSize:  128
workGroupSize: 512
13.2862
13.279
13.2906
13.2941
13.2824
13.29
13.2823
13.2824
13.294
13.29
13.2823
13.2939

memBurstSize:  128
workGroupSize: 1024
13.2924
13.2824
13.2899
13.29
13.2782
13.29
13.2823
13.279
13.2907
13.29
13.2823
13.2897

memBurstSize:  128
workGroupSize: 2048
10.7639
13.2824
13.2899
13.29
13.2823
13.29
13.2823
13.2782
13.2899
13.29
13.2823
13.2898

memBurstSize:  128
workGroupSize: 4096
13.2553
13.2546
13.1929
13.2893
13.2696
13.29
13.2823
13.2823
13.2899
13.29
13.2823
13.2898

memBurstSize:  128
workGroupSize: 8192
13.2601
13.2589
13.2147
13.1952
9.6489
13.2936
13.2824
13.2823
13.2899
13.2934
13.2817
13.2897

memBurstSize:  128
workGroupSize: 16384
13.2655
13.2578
13.1903
13.1707
13.1738
9.67391
13.2892
13.2823
13.2899
13.29
13.2823
13.2897

memBurstSize:  128
workGroupSize: 32768
13.2657
13.2362
13.1984
13.1922
13.1823
9.83128
11.5095
12.2956
13.2933
13.29
13.2823
13.2929

memBurstSize:  128
workGroupSize: 65536
13.2657
13.2546
13.19
13.1689
13.1731
11.9497
12.0832
10.8119
12.2957
13.29
13.2823
13.2898

memBurstSize:  128
workGroupSize: 131072
13.2586
13.2524
13.191
13.1901
13.1813
10.5645
9.54907
8.93909
10.7962
12.2876
13.2898
13.2896

memBurstSize:  128
workGroupSize: 262144
13.2632
13.2513
13.205
13.1881
13.1813
7.46254
7.27407
6.62305
8.8999
10.8228
12.276
13.2897

memBurstSize:  128
workGroupSize: 524288
13.2604
13.2334
13.1983
13.1875
13.1811
8.51648
4.80938
4.58074
6.67151
8.94093
10.8201
12.3011

memBurstSize:  128
workGroupSize: 1048576
13.2602
13.2522
13.1983
13.1685
13.1738
8.52
4.80948
2.37259
4.31921
6.60766
8.90917
10.8223

memBurstSize:  128
workGroupSize: 2097152
13.2683
13.2524
13.1982
13.191
13.1823
8.9722
4.81015
2.42426
2.41952
4.53603
6.63025
8.95334

memBurstSize:  128
workGroupSize: 4194304
13.2662
13.2531
13.203
13.1924
13.1808
8.5205
4.80939
2.42413
2.41954
2.37443
4.31955
6.61142

memBurstSize:  128
workGroupSize: 8388608
13.265
13.2516
13.1903
13.1684
13.1738
9.05586
4.84556
2.41937
2.42411
2.41956
2.42415
4.30894

memBurstSize:  128
workGroupSize: 16777216
13.2664
13.236
13.1987
13.1901
13.1816
8.9737
4.80996
2.42419
2.41945
2.41939
2.42411
2.42373

memBurstSize:  256
workGroupSize: 512
13.2909
13.291
13.2834
13.2834
13.2909
13.291
13.2834
13.2909
13.2833
13.2834
13.2909
13.2909

memBurstSize:  256
workGroupSize: 1024
13.2923
13.291
13.2813
13.2813
13.2909
13.291
13.2834
13.2914
13.2818
13.2834
13.2909
13.2908

memBurstSize:  256
workGroupSize: 2048
10.8364
10.7657
13.2834
13.2834
13.293
13.2913
13.2817
13.293
13.2834
13.2813
13.2909
13.2929

memBurstSize:  256
workGroupSize: 4096
11.9009
13.275
13.2585
13.2582
13.2786
13.291
13.2834
13.2909
13.2813
13.2834
13.2909
13.2908

memBurstSize:  256
workGroupSize: 8192
11.9014
13.2775
13.2586
13.1919
13.1918
13.2907
13.2834
13.2909
13.2833
13.2834
13.2909
13.2909

memBurstSize:  256
workGroupSize: 16384
12.4264
13.2665
13.2426
13.2578
13.192
13.1919
13.2927
13.291
13.2833
13.2812
13.2908
13.2908

memBurstSize:  256
workGroupSize: 32768
12.4131
13.2673
13.2421
13.2558
13.1921
13.1813
13.1478
12.7921
13.2885
13.2834
13.293
13.2908

memBurstSize:  256
workGroupSize: 65536
12.4155
13.2626
13.2383
13.2571
13.1916
13.1882
12.9268
12.024
12.7946
13.2834
13.2909
13.2929

memBurstSize:  256
workGroupSize: 131072
12.4159
13.2637
13.241
13.2573
13.1903
13.1764
11.8574
10.6865
11.948
12.7877
13.2901
13.2908

memBurstSize:  256
workGroupSize: 262144
12.4159
13.2666
13.2511
13.2575
13.1921
13.1666
9.20117
8.99781
10.6865
12.0116
12.7881
13.2929

memBurstSize:  256
workGroupSize: 524288
12.4161
13.274
13.2382
13.257
13.1898
13.1681
7.69308
6.80295
8.99241
10.6834
11.9454
12.7954

memBurstSize:  256
workGroupSize: 1048576
12.4161
13.2659
13.2433
13.2572
13.1921
13.1794
6.72977
4.58801
6.89093
9.0039
10.6837
12.0363

memBurstSize:  256
workGroupSize: 2097152
12.4149
13.2657
13.2401
13.2564
13.1898
13.1645
8.95158
4.61288
4.6247
6.8037
8.99015
10.6804

memBurstSize:  256
workGroupSize: 4194304
12.4167
13.267
13.2513
13.2574
13.1918
13.1858
6.72762
4.62499
4.61338
4.60211
6.89107
9.00644

memBurstSize:  256
workGroupSize: 8388608
12.4173
13.2622
13.2388
13.2554
13.19
13.1648
8.94841
4.61319
4.62488
4.61301
4.62497
6.88317

memBurstSize:  256
workGroupSize: 16777216
12.4158
13.2707
13.2315
13.2554
13.1901
13.1866
6.72744
4.62486
4.61307
4.62471
4.61293
4.61708

memBurstSize:  128
workGroupSize: 268435456
13.2676
13.2317
13.1979
13.1877
13.1815
8.97391
4.81389
2.41939
2.42413
2.41956
2.42415
2.41952

memBurstSize:  64
workGroupSize: 32768
12.9523
13.2068
13.1235
13.0872
7.14475
9.99826
8.68176
10.9155
13.292
13.2845
13.292
13.2916

memBurstSize:  64
workGroupSize: 16384
13.227
13.1249
13.1613
13.1225
6.63809
13.1521
13.2478
13.2761
13.2837
13.2845
13.292
13.2836

memBurstSize:  64
workGroupSize: 8192
13.2529
13.1934
13.1913
9.72234
13.1889
13.2523
13.292
13.2761
13.2837
13.2845
13.292
13.2836

memBurstSize:  128
workGroupSize: 268435456
13.2625
13.2528
13.2236
13.1898
13.1802
8.85652
4.81371
2.41943
2.42415
2.41939
2.42413
2.41952


==> data/address_mapping_ddr.txt <==
start from 32 each time doubles

BRC
memburstsize=64
5.96601
5.89384
5.75421
5.48275
5.00993
4.27557
3.30818
2.23318
1.87125
1.87124
1.87137
1.87146
memburstsize=128
5.90861
5.96512
5.89519
5.75534
5.48292
5.01089
4.27577
3.30044
2.2687
2.26857
2.26874
2.26857
memburstsize=256
5.81622
5.83515
5.96465
5.896
5.75545
5.48399
5.01054
4.27319
3.30378
3.30064
3.30397
3.30065
memburstsize=512
5.77851
5.78736
5.84982
5.96502
5.89642
5.75523
5.48379
5.01057
4.27322
4.27321
4.27322
4.27603
memburstsize=1024
5.76086
5.76476
5.7946
5.85021
5.96521
5.89646
5.75538
5.48381
5.01059
5.01059
5.01059
5.01059
memburstsize=2048
5.75345
5.75537
5.76945
5.79595
5.85098
5.96529
5.89647
5.7554
5.48461
5.48461
5.48382
5.48461
memburstsize=4096
5.75271
5.75345
5.76029
5.77297
5.79815
5.85209
5.96527
5.8964
5.75538
5.7554
5.7554
5.7554

RBC
memburstsize=64
6.04367
6.05165
6.06445
5.99998
5.77593
5.3676
4.7657
5.08559
4.10267
8.60724
4.56576
2.51647
memburstsize=128
6.04517
6.04761
6.05697
6.07031
6.00481
5.77706
5.37006
4.83359
5.08694
6.64585
8.5601
4.54555
memburstsize=256
6.05097
6.0509
6.04768
6.05736
6.07065
6.00419
5.77709
5.37069
4.83369
5.25128
6.6433
6.57125
memburstsize=512
6.05979
6.05985
6.05863
6.04749
6.05736
6.07033
6.00434
5.77677
5.37063
5.47016
5.85831
5.83564
memburstsize=1024
6.08082
6.07969
6.07653
6.07135
6.0474
6.05756
6.07025
6.00432
5.77665
5.79297
5.97331
5.9514
memburstsize=2048
6.0984
6.09804
6.10033
6.09757
6.08349
6.04739
6.05739
6.07038
6.0044
5.96469
6.03901
6.00977
memburstsize=4096
6.10685
6.10689
6.1109
6.11053
6.10311
6.08313
6.04743
6.05739
6.07036
6.05085
6.06486
6.03901

RCB
memburstsize=64
17.9917
13.4203
7.64356
6.0092
5.96599
5.89646
5.75614
5.48288
5.01163
4.27557
3.30811
2.2331
memburstsize=128
17.848
18.0182
17.9118
11.9088
11.8827
11.7807
11.5025
10.9639
10.0196
8.54378
6.5967
4.54563
memburstsize=256
18.025
17.9955
18.0225
17.9153
17.9077
17.7784
17.5508
16.9833
15.9764
14.3388
11.7599
8.53381
memburstsize=512
18.0336
18.0097
17.9944
18.0291
17.9172
17.906
17.7557
17.4633
16.8327
15.701
14.1778
11.656
memburstsize=1024
18.0458
18.0434
18.0299
18.0334
17.9995
17.9156
17.7848
17.5034
16.9651
15.9289
14.1784
12.3419
memburstsize=2048
17.9276
17.9283
17.9363
17.9655
17.9665
17.9917
17.916
17.7862
17.5041
16.9654
15.9285
14.1786
memburstsize=4096
17.8631
17.8611
17.8581
17.8806
17.8772
17.9009
17.9916
17.9166
17.7863
17.5041
16.9657
15.9288


RCBI
memburstsize=64
17.9533
12.9885
6.08116
5.98524
5.97995
5.89393
5.75408
5.48481
5.0099
4.27315
3.30511
2.2046
memburstsize=128
17.8092
17.9682
17.9822
11.9572
11.76
11.7189
11.5075
10.9601
10.0229
8.54421
6.59682
4.54549
memburstsize=256
17.9996
17.9789
17.9769
17.9936
17.7813
17.7546
17.5513
16.9668
15.9761
14.3435
12.4673
8.53186
memburstsize=512
18.0147
17.9752
17.9802
17.9979
17.9923
17.9642
17.7835
17.5495
16.9796
15.9848
14.3465
11.7651
memburstsize=1024
18.0097
17.9997
17.9867
18.0181
17.9967
17.9923
17.9631
17.8547
17.7246
17.3284
16.5881
14.572
memburstsize=2048
17.9662
17.9693
17.9871
18.04
18.0221
18.0009
17.9932
17.9282
17.793
17.5308
16.9615
15.9284
memburstsize=4096
17.9177
17.9195
17.9307
17.9856
17.9985
18.0126
18.0291
17.9929
17.9283
17.7926
17.5313
16.9616


==> data/crowd_read_write_hbm.txt <==
strideLength=memBurstSize  starts from 32B

write
num=48
32
3.15127
3.15125
64
5.638
5.63798
128
6.06933
6.0693
256
6.09188
6.09185
**********************************************************
num=304
32
1.94276
1.94275
1.9428
64
3.60179
3.60177
3.60182
128
3.66206
3.66204
3.66207
256
3.66146
3.66144
3.66145
**********************************************************
num=816
32
2.10093
2.10092
1.57567
1.57567
64
3.41761
3.4176
2.62221
2.62221
128
3.51888
3.51887
2.7278
2.72781
256
3.81944
3.81943
2.90786
2.90787
**********************************************************
num=4912
32
2.04492
2.04491
1.20149
1.20149
1.20151
64
3.23146
3.23145
2.02163
2.02164
2.02165
128
3.54569
3.54568
2.15444
2.15445
2.15445
256
3.64123
3.64122
2.18938
2.18938
2.18938
**********************************************************
num=13104
32
2.10169
2.10168
1.26068
1.26069
1.05048
1.05048
64
2.80626
2.80625
1.81315
1.81315
1.56169
1.56169
128
3.3066
3.30659
2.03267
2.03267
1.74105
1.74105
256
3.76696
3.76695
2.27252
2.27252
1.91519
1.91519
**********************************************************
























read
num=48
32
3.33598
3.33597
64
5.95793
5.95791
128
6.01995
6.01983
256
6.22137
6.22134
**********************************************************
num=304
32
2.02665
2.02664
2.02664
64
3.75843
3.75799
3.75842
128
3.85052
3.8505
3.85051
256
4.02551
4.02549
4.0255
**********************************************************
num=816
32
2.1449
2.14488
1.62327
1.62327
64
3.73264
3.73263
2.84235
2.84236
128
4.01755
4.01749
3.01256
3.01257
256
4.19863
4.19862
3.13985
3.13986
**********************************************************
num=4912
32
2.10138
2.10138
1.24251
1.24252
1.24251
64
3.72462
3.72397
2.24269
2.24276
2.24273
128
3.93773
3.93772
2.34143
2.34144
2.34143
256
4.1671
4.16708
2.46568
2.4657
2.46569
**********************************************************
num=13104
32
2.01763
2.01762
1.23978
1.23978
1.04553
1.04553
64
3.15138
3.15132
2.01076
2.01078
1.72057
1.72057
128
3.87895
3.87894
2.36009
2.36009
1.97216
1.97216
256
4.16434
4.16433
2.5074
2.50741
2.08694
2.08694
**********************************************************


==> data/latency_default_b32_w0x10000000_local.txt <==
stridelength from 128B each time doubles
1:
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
173
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
136
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
136
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
186
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
136
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
186
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
136
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
186
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
136
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
136
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
186
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
136
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
186
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
55
62
55
55
55
55
55
55
136

2:
91
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
143
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
136
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
136
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
136
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
139
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
133
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
136
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
136
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
139
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
133
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
136
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
136
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
139
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54
61
54
54
54

3:
62
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
158
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
70
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
136
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
137
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
137
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
137
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
70
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
136
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
70
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
136
55
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
139
62
55
62
55
62
55
62
55
62
55
62
55
62
55
69
55
69
55
69
55
69
55
69
55
69
55
137
55
62
55
62
55

4:
61
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
173
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
192
61
61
61
61
61
61
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68

5:
62
62
203
62
62
62
69
69
70
70
69
69
69
69
69
70
70
69
69
69
69
69
69
70
69
210
62
62
62
70
69
69
69
69
70
69
70
70
69
69
69
70
70
70
69
69
69
70
189
62
62
62
69
69
69
69
69
70
69
69
70
69
69
69
70
70
70
69
69
69
70
69
139
62
62
62
69
70
69
69
69
70
70
70
69
69
69
70
69
69
70
69
69
69
70
211
62
62
62
69
69
69
70
69
70
69
69
70
70
69
69
69
69
69
69
69
70
69
210
62
62
62
70
69
69
69
70
69
69
70
69
70
69
70
69
69
69
70
69
69
70
192
62
62
62
69
69
69
70
69
69
69
69
69
69
69
70
69
70
69
69
69
69
70
69
139
62
62
62
69
70
69
69
70
69
69
69
70
70
70
69
69
69
70
69
69
70
69
69
139
62
62
62
70
69
70
70
69
70
69
70
69
69
69
69
70
69
69
69
69
69
69
210
62
62
62
70
69
69
70
70
69
69
69
70
69
70
69
69
70
69
70
70
69
69
193
62
62
62
70
70
69
69
69
70
69
70
70
69
69
69
70
69
70
70
69
69
69
69
139
62
62
62
70
69
70
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
139
62
62
62
69
69
69
70
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
139
62
62
62
70
69
70
69
69
70
70
69
70
69
69
69
69
70
69
69
70
69
70
211
62
62
62
69
70
70
69
69
69
70
69
69
69
69
70
69
69
70
69
69
70
69
192
62
62
62
69
69
70
69
69
69
69
69
70
70
69
69
69
69
70
69
69
69
69
69
139
62
62
62
70
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
70
69
69

6:
61
61
68
68
68
68
68
68
68
68
68
68
68
139
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
145
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
150
61
68

7:
62
69
69
70
69
69
69
69
69
189
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
70
188
69
69
69
69
70
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
69
69
188
70
69
69
69
69
70
69
69
69
69
69
70
69
69
69
69
70
69
69
69
69
70
188
69
69
69
69
69
70
69
69
69
69
70
69
69
69
69
69
69
70
69
69
69
69
188
69
69
69
70
69
69
69
69
70
69
69
69
70
69
69
69
69
70
69
69
69
69
188
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
70
69
69
69
189
69
69
69
69
70
69
69
69
69
70
69
69
69
69
70
69
69
69
69
70
69
69
187
69
70
70
70
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
69
69
187
69
70
70
69
70
69
69
69
69
70
69
69
69
70
70
69
69
70
69
69
69
69
184
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
188
69
69
69
69
70
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
188
69
70
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
70
70
69
69
69
188
70
69
69
69
70
69
69
69
69
70
69
69
69
70
69
69
69
69
69
69
69
69
188
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
70
188
69
69
70
69
69
69
69
69
70
69
69
69
69
70
69
69
69
69
70
69
69
69
187
69
69
69
69
69
70
70
69
69
69
70
69
69
69
69
70
69
69
69
69
69
69
187
69
69
69
69
69
70
69
69
69
70
69
69
69
70
69
69
69
69
69
69
69
69

8:
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
178
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
69
142
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
69
68
68
68
68
68
68
68
68
68
68
68
142
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
69
68
68
68
68
68
68
68
68
142
68
68
68
68
69
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
142
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68

9:
62
69
70
69
70
69
69
69
188
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
70
188
69
69
69
70
70
70
69
69
69
70
70
69
69
69
69
69
71
69
69
69
70
69
187
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
188
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
189
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
70
70
188
69
69
69
69
69
69
71
69
70
69
69
69
69
69
69
69
69
69
69
69
69
69
188
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
70
71
69
69
69
70
188
69
70
71
69
69
69
71
69
69
69
70
69
69
69
69
69
69
69
69
70
69
69
183
69
69
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
188
69
69
69
69
70
69
69
69
69
70
69
69
69
69
69
69
69
70
69
69
69
69
188
69
69
69
69
69
69
69
70
69
69
69
70
69
69
69
69
69
69
69
70
69
70
188
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
188
69
69
69
70
70
70
70
69
70
69
69
69
70
69
69
69
70
69
69
70
70
69
184
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
188
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
188
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
188
69
70
70
69
69
70
70
69
69
70
70
70
69
69
70
69
69
69
69
69
69
69
186

10:
61
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
179
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68

11:
62
69
69
69
69
69
70
69
69
69
69
69
69
69
174
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
188
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
188
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
188
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
188
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
188
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
211
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
175
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
189
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
188
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
188
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
188
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
188
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
210
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
175
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
188
69
70
69
69
69
69
69
69
69
69
69
69
69
69
70
69
69
69
69
69
69
69
188
69
69
69
69
70
69
69
69
69
69
69
69
69
69
69
69
69

12:
61
68
68
68
153
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
143
68
68
68
68
68
68
68
68
68
68
68
#end*******************************************************************

==> data/latency_default_b64_w0x10000000_local_ddr.txt <==
stridelength from 64B each time doubles
strideLength=64
27
27
27
27
32
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
132
27
27
27
27
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
143
27
27
27
27
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
143
27
27
27
27
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
143
27
27
27
27
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22

strideLength=128
27
27
32
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
139
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
139
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
139
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
139
27
27
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22

strideLength=256
97
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
149
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
149
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
129
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
149
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22

strideLength=512
27
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
135
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
130
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
144
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
144
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
144
22
22
22
22
22
22

strideLength=1024
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
136
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
134
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
144
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
134
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22

strideLength=2048
32
22
22
22
140
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
134
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
134
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
148
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
148
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22

strideLength=4096
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
147
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
142
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
142
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
128
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
32

strideLength=8192
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
133
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
140
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
140
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
140
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22
32
22
22
22
22
22
22
22

strideLength=16384
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
127
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
132
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
136
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
136
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
22
22
22
32
136
22
22
32
22
22
22
32
22
22
22
32
22
22
22

strideLength=32768
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
127
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
149
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
134
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
134
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
134
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22
32
22

strideLength=65536
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
136
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
128
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
128
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
128
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
128
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
128
32
32
32
32
32
32
32
32

strideLength=131072
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
127
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
127
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
127
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
127
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
127
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
127
32
32
32
32
32
32
32
32
32
32
32


